An Empirical Study on Benchmarks of Artificial Software Vulnerabilities

Recently, various techniques (e.g., fuzzing) have been developed for vulnerability detection. To evaluate those techniques, the community has been developing benchmarks of artificial vulnerabilities because of a shortage of ground-truth. However, people have concerns that such vulnerabilities cannot represent reality and may lead to unreliable and misleading results. Unfortunately, there lacks research on handling such concerns. In this work, to understand how close these benchmarks mirror reality, we perform an empirical study on three artificial vulnerability benchmarks - LAVA-M, Rode0day and CGC (2669 bugs) and various real-world memory-corruption vulnerabilities (80 CVEs). Furthermore, we propose a model to depict the properties of memory-corruption vulnerabilities. Following this model, we conduct intensive experiments and data analyses. Our analytic results reveal that while artificial benchmarks attempt to approach the real world, they still significantly differ from reality. Based on the findings, we propose a set of strategies to improve the quality of artificial benchmarks.

==> notes.txt <==
+ 第一份工作（就提一下）*  abs，intro
+ 工作量大（提，通过图表以及内容翔实）* ~ abs intro
+ 分析要清晰靠谱 ~
+ 建议要合理 ~

* means can be added to intro
~ means can be shown in the contents


code coverage: 加一下解释

TABLE4 换成饼图4个

Q2结论、介绍用一样的话，一个格式的话

引用格式有点丑，要改一下

中午交一下第一版论文

改TABLE2 字体间距


√圈复杂度的图案加在文章
√把2个Question的结论用表格形式表示出来LaTeX格式放在文章

Issues (29/07)
* CGC random selection?(resolved) 
* Fig 8 if without condition(resolved)
* Figs camel case (both in fig and in caption)(resolved)
* Unify the usage of "bug" and "vulnerability"
* names for "historic corpora" and "synthetic corpora"(resolved)
* need to explain the 7 CVEs (where are they from) in Methodology sec(resolved)


* Model图片：program properties按照Q1更新的内容改成program volume和functionality diversity，其中program volume包括三个部分：LOC, CCN, effects to bug detection tools.

* Model图片里面vulnerability detection tool的蜂巢形状可以换成一行四个长方形表示？更加扁平化一点，而且节省一些空间~~

* workflow里面的synthetic benchmark换成artificial benchmark

*CCN的图(figure5)里面的LAVA换成LAVA-M

Bug finding and Vulnerability detection (tools)
Bug and Vulnerability
Figure 3 CVE 不做区分

Figure 3 字体 太小
Fig1 & Fig 3 related language update


7.30晚
CCN图的lava改成lava-m
